Assessing the detectability and identification of pulsar halos with H.E.S.S. and CTAO

Pulsar halos are a class of extended gamma-ray sources, resulting from inverse Compton scattering of ambient photons by electrons and positrons believed to have escaped confinement in a pulsar wind nebula. First identified by HAWC towards PSR J0633+1746 and PSR B0656+14, a growing number of pulsar-powered gamma-ray sources is proposed as candidate halos. Using a model of isotropic diffusion, we assessed the ability of current-and-future generation imaging atmospheric Cherenkov telescopes to characterize the physical properties of such sources in the inner Galaxy. We constructed template-based pulsar halo models in the Gammapy library and fitted them to simulated H.E.S.S. and CTAO data of halos with different physical parameters. The sources were characterized spectro-morphologically using 2D Gaussian components. We assessed the statistical preference between the halo and 2D Gaussian hypotheses by the simulated data and quantified the impact of the diffuse Galactic emission. A multitude of the halos' parameters can be constrained simultaneously, including the pulsar's true age, its proper motion, the diffusion coefficient, the index of the injected particle spectrum and the injection efficiency. In some cases, the H.E.S.S. array can statistically distinguish between the halo model and a model containing 2D Gaussian components, while a significant improvement is seen with CTAO. The source's detection significance is drastically reduced with increasing intensity of the Galactic diffuse emission. If the latter is not modeled using the data-generating model, the halo parameter estimation is biased. A physically-motivated model of pulsar halos can facilitate the identification and characterization of this class of sources in high-level data analyses. The simulated halos exhibit properties that may already be found in surveys of current-generation telescopes with only a modest observation time.

==> readme.txt <==
%-----------------------------------------------------------------------
% AA LaTeX class for Astronomy & Astrophysics						 9.4
%
%                                                 (c) EDP Sciences, 2026
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------

Documentation:
https://www.aanda.org/for-authors/latex-issues/texnical-background-information

The following are part of the AA macro package, compressed into a single
archive: macro-latex-aa.zip

- macros directory
- aa_example.zip: Example of an article (LaTeX source)
- aa_example.pdf: Example of an article (PDF output)
- readme.txt: this file


%---------------------------------------------------------------------
%														     Changelog 
%---------------------------------------------------------------------

9.4 March 2026
- Introduction of the [corrauth] command to automatically put
the corresponding author address as footnote
- [email] command is reserved to extraction and will be ignored
during the PDF compilation

9.3 October 2025
- Behaviour of the [longauth] command is modified to shift the whole
author list and affiliations after references.

9.2 September 2024
- Fix affilation overflow with clearpage (when using longauth)
- Fix hyperlinks
- Flat pagination 
- Remove line numbering style
- Remove legacy orcid macro
- Add grffile style to manage complex strings for figure names
